A hybrid method for quantum dynamics simulation

We propose a hybrid approach to simulate quantum many-body dynamics by combining Trotter-based quantum evolution with classical dynamic mode decomposition. In quantum simulation, the interest often lies in estimating observables rather than explicitly obtaining the wave function. Instead of characterizing a quantum state, our method predicts observables of the quantum state at later times by using data from a set of short-time measurements from a quantum computer. For a fixed set of measurements, the global error bound for our method scales at most as $\mathcal{O}(t^{3/2})$, with constants determined by the DMD approximation error and the conditioning of the learned modes. We apply our method to quench dynamics in the Hubbard model and nearest neighbor spin systems and show that the observable properties can be predicted up to a reasonable error by controlling the number of data points obtained from the quantum measurements.

==> Quench_Dynamics.txt <==
                           A hybrid method for quantum dynamics simulation

                Niladri Gomes,1, ∗ Jia Yin,2, † Siyuan Niu,1 Chao Yang,1 and Wibe Albert de Jong1
                                  1
                                    Applied Mathematics and Computational Research Division,
                            Lawrence Berkeley National Laboratory, Berkeley, California 94720, USA
                         2
                           School of Mathematical Sciences, Fudan University, Shanghai 200433, China
                                                     (Dated: May 28, 2026)
               We propose a hybrid approach to simulate quantum many-body dynamics by combining Trotter-
             based quantum algorithm with classical dynamic mode decomposition. In quantum simulation,
             the interest often lies in estimating observables rather than explicitly obtaining the wave function.
             Instead of characterizing a quantum state, our method predicts observables of the quantum state in
             the long time by using data from a set of short-time measurements from a quantum computer. The
             upper bound for the global error of our method scales as O(t3/2 ) with a fixed set of the measurement.
             We apply our method to quench dynamics in Hubbard model and nearest neighbor spin systems
             and show that the observable properties can be predicted up to a reasonable error by controlling
             the number of data points obtained from the quantum measurements.
             Keywords: quantum dynamics, Trotter Suzuki method, dynamic mode decomposition, hybrid quantum
             computing


                 I.      INTRODUCTION                             ing popular with the advent of classical shadow methods
                                                                  [13] and its derandomized version [14]. In our current
   Simulating quantum dynamics is becoming increas-               work, we will adopt a different predictive protocol to es-
ingly viable with the advancements in universal quan-             timate observables during a long time Hamiltonian sim-
tum computers [1–3]. Quantum computers offer the                  ulation.
opportunity to explore previously inaccessible physics,              To retrieve the dynamical properties of a system de-
such as simulating lattice gauge theories with dynami-            scribed by a wavefunction |ψ⟩ at an initial time, and sub-
cal gauge fields and strongly-correlated quantum systems          ject to a Hamiltonian H, one can calculate e−iHt |ψ⟩ to
with multi-body couplings. Despite the advancements,              obtain the state at a time t. Different methods have been
the current state of the art devices still suffer from sig-       proposed in the recent years to do Hamiltonian simu-
nificant noise and imperfections [4]. There is a signifi-         lation using a quantum computer. Lloyd’s method for
cant ongoing debate about whether the currently avail-            simulating assumes a tensor product structure of smaller
able processors can be sufficiently improved in terms of          subsystems [15]. Aharonov and Ta-Shma (ATS) [16] con-
reliability to execute shorter-depth quantum circuits on          sider the case of sparse Hamiltonian where it can be sim-
a scale that would offer practical advantages for problem-        ulated by efficiently calculating the nonzero entries in a
solving [5]. Presently, a common view suggests that the           given column of the Hamiltonian. In recent years, vari-
implementation of even basic quantum circuits capable             ational approaches have shown promising results at gen-
of surpassing classical capabilities will likely require the      erating low depth circuits [2, 3, 6, 17]. However, the
arrival of more advanced, fault-tolerant processors.              variational methods lack a definitive proof of scaling and
   Consequently, a crucial area of research focuses on dis-       error bounds in the assymptotic limit. Considering ef-
covering methodologies to conduct meaningful scientific           ficient scaling, Hamiltonian simulation using first-order
computations on these systems. As a result, variational           integrators of Suzuki [18] are one of the promising choices
algorithms have emerged as a valuable approach to inves-          as scalable quantum algorithms.
tigate energy eigenstates and dynamics within spin and
fermionic systems [6–12]. However, beyond the assess-                Despite their favorable asymptotic scaling, the Trotter-
ment of energy eigenstates, there is a growing interest           based methods suffer from increasing circuit depth which
within the scientific community to explore the dynamic            makes it hard if not impossible to do any meaningful cal-
properties of electronic matter at low temperatures, pre-         culation for long time simulations. Although recent ad-
senting an immediate area of interest. With the existing          vancements have led to impressive scalability in terms
NISQ (Noisy Intermediate-Scale Quantum) resources, it             of quantum volume, enabling the consideration of prob-
is feasible to leverage a combination of existing classi-         lems with a large number of qubits, meaningful results
cal and numerical tools to achieve valuable outcomes.             can only be obtained for a limited number of time steps.
To that end, predictive techniques for a large number of          One possible approach is to utilize established classical
obeservables to characterize quantum states are becom-            extrapolation methods such as dynamic mode decompo-
                                                                  sition (DMD) to predict long time state properties col-
                                                                  lected from the hardware data. However, due to the com-
                                                                  plex nature of quantum wave functions, applying such
∗ niladri@uchicago.edu
                                                                  predictions can be computationally intensive. In scien-
† jiayin@fudan.edu.cn
                                                                  tific problems, the interest often lies in estimating observ-
                                                                                                                        2

ables rather than explicitly obtaining the wave function’s      Within the DMD framework, we measure the observable
form. In this paper, instead of employing DMD for state         ⟨O(x, t)⟩ at m time steps and record the resulting tem-
vector extrapolation, we propose a method that predicts         poral ‘snapshots’ are recorded in two matrices,
observables of a quantum state by gathering data from                                                      
a quantum computer. Compared to the neural network-                                  |     |            |
based methods for the simulation of quantum dynamics                       X 1 =  O1     O2 . . Om−1 ,
through observables [19, 20], our method offers signif-                              |     |            |
icant computational advantages as it does not require                                                              (3)
                                                                                     |     |          |
generating training trajectories from random processes.                    X 2 =  O2     O3 . . ⟨Om ⟩.
Moreover, error analysis for neural network techniques                               |     |          |
remains impractical, while our approach allows for an es-
timation of error bounds, demonstrating the reliability of      with Oj = O(tj ), where we take the time steps tn =
DMD.                                                            (n − 1)∆t, n = 1, .., M + 1.
                                                                  In evaluating ⟨O(tj )⟩, the time-evolved state |ψ(t)⟩ =
                                                                e−iHt |ψ(0)⟩ is prepared using the Trotter decomposition
                     II.   METHOD
                                                                of the evolution operator e−iHt . We will discuss more
                                                                details about the Trotter method in a later subsection.
          A.   Dynamic mode decomposition                         From these data matrices, we can find an N × N
                                                                matrix Km which approximates K∆t in the sense that
  We focus on simulating the dynamics of                        Km = Φm Λm Φ†m with its eigenvalues (Λm ) and eigen-
a   spatially        varying       observable     O(x, t)  ≡    vectors (Φm ) close to K∆t ’s. The finite-dimensional ap-
                                      T
[O(x1 , t), O(x2 , t), ..., O(xN , t)] subjected to a time-     proximation to the Koopman operator K∆t is obtained
independent many-body system Hamiltonian H. The                 by solving the following linear least squares problem
equation of motion for such an observable is
                                                                                    min ∥Km X1 − X2 ∥2F ,             (4)
                                                                                  Km
                                    ⟨[H, O1 ]⟩
                     d ⟨O⟩              ..                      with the solution
                             = i              .         (1)
                                              
                        dt               .
                                   ⟨[H, ON ]⟩                                            Km = X2 X†1 ,                (5)
In the above equation, we define Oj (t) = O(xj , t) ∈           where X†1 is the Moore-Penrose pseudoinverse of X1 that
CNH ×NH , and ⟨O⟩ = ⟨ψ|O|ψ⟩ holds for any NH × NH               can be computed from the singular value decomposition
matrix O JY: define NH here. Solving equation (1) is            (SVD) [24] of X1 . In practice, if X1 has low-rank struc-
challenging in practice because the analytical form of it       ture, we will take a truncated SVD instead of full SVD
is usually unknown. Even if we approximate it through           in order to enhance efficiency. Then after obtaining an
many-body perturbation theory, the equation may be too          r × r matrix Ke m with r the truncated rank, we need to
complex to solve efficiently. In this work, we evolve the       project it back to the original N -dimensional observable
quantum state |ψ(t)⟩ to measure ⟨O(x, t)⟩ up to m time          space.
steps, and then use these data to construct a reduced or-
                                                                   Once we get X†1 , and hence Km is obtained, from the
der model for the dynamics of O. We use the equation-
                                                                eigendecomposition Km Φm = Φm Λm , we can construct
free data-driven dynamic mode decomposition (DMD) to
                                                                the solution of (1) at a later time step n > m as,
build this model. The theoretical foundation of DMD lies
in the Koopman operator theory which is a widely rec-                       ⟨O(tn )⟩ = Φm Λn−1 †
                                                                                           m Φm ⟨O(t1 )⟩ .            (6)
ognized approach that explains how observables change
over time within a dynamic system [21–23]. The Koop-            We can also get the approximation at any time t > 0 by
man’s operator represents the dynamics of the system as         taking Ωm = lnΛm /∆t, and then we get
a linear transformation on a space of observable func-
tions. By studying it, we can analyze the behavior and                    ⟨O(t)⟩ = Φm exp(Ωm t)Φ†m ⟨O(t1 )⟩ .         (7)
predict the future states of the system. According to the
Koopman operator theory [21], for any ∆t > 0, there             Since Ωm is a diagonal matrix, the real part of each di-
exists a linear, infinite-dimensional operator K∆t , such       agonal element describes the changes in amplitude, while
that                                                            the imaginary part describes the frequencies of the oscil-
                                                                lation in the approximated dynamics.
                ⟨O(t + ∆t)⟩ = K∆t ⟨O(t)⟩ ,               (2)       The above described procedure is shown in a flowchart
                                                                in Fig. 1 and the algorithm is summarized in Algorithm 1.
holds.                                                             In short, our hybrid method includes time evolution
  The aim of DMD is to approximate the infinite-                of a quantum state in a quantum computer using Trot-
dimensional operator K∆t with a finite-dimensional lin-         terization and simultaneous measurement of a set of ob-
ear operator which can be written in a matrix form K.           servables. Using the measured data we utilize the DMD
                                                                                                                        3




FIG. 1.    Flow chart showing steps for efficient hybrid Hamiltonian simulation using a quantum processor
and DMD: First measure the physical observables of interest in a quantum processor during a small time window, and then
construct a reduced order linear model from these data to approximate the actual dynamics by using DMD. We use the
constructed model to extrapolate long time dynamics of the physical observables. Evaluate the relevant modes using DMD.
Estimate observables for long time simulation.


framework to predict long time dynamics of the observ-         gates) increases with t, and therefore the time of evolu-
able. Both Trotter based methods and DMD are popu-             tion is highly limited by the available resources in the
lar methods in their respective communities of quantum         quantum hardware. For a time evolution of time t the
algorithms [25–27] and differential equation solvers [28–      unitary U = e−iHT is approximated by a unitary Ũ using
32], respectively. Our key contributions are applying the      the product formula,
designed hybrid method to simulate the quantum many-
body dynamics from different quenched model systems                                          J
                                                                                           M Y
                                                                                           Y
accurately and establishing a predictive error bound of                         Ũ (t) =             e−iHj ∆t         (8)
DMD for our application. To facilitate later discussions,                                  k=1 j=1
we summarize the main points of Trotter based time evo-
lution in the next subsection.
                                                                III.   ANALYSIS OF PREDICTIVE ACCURACY
Algorithm 1 The DMD procedure
             O1 , ..., Om−1 , X2 ← O2 , ..., ⟨Om ⟩
                                                  
 1: X1 ←                                                          Error analysis for our method has two directions. First,
 2: Truncated SVD of X1 with rank r: X1 = U eΣeVeT             how the error scales w.r.t time by keeping m, the number
                     −1
 3: Km ← UX2 VΣ
    e       e   e e     ▷ The projected Koopman operator       of snapshots we use in DMD, fixed. Second, scaling of the
 4: Eigen-decomposition of K    e m Wm = Wm Λm
                           e m: K                              errors as a function of m at a fixed future time. We will
 5: Φm ← X2 V   e −1 Wm
               eΣ                           ▷ DMD modes        derive an analytical form for the first case, and provide
 6: Ωm ← ln Λm /∆t, b = Φ†m O1                                 numerical evidence for the latter. Our derivation of error
 7: ⟨O(t)⟩ ← Φm exp(Ωm t)b            ▷ Reconstruction and     upper bounds by using DMD follows as a special case
    prediction
                                                               of the predictive accuracy analyzed in [33]. The original
                                                               work was done for a differential equation of the form

                                                                                    du
               B.   Trotter Suzuki method                                              = Au + f(u)                    (9)
                                                                                    dt
                                              PJ
  Given a Hamiltonian of the form H = j=1 Hj , we              where A is a linear operator, u = [u1 , ..., uN ]T ∈ CN is
want to simulate e−iHT by a sequence of exponentials like      a vector of observables and f is an external source/sink
e−iHj ∆t , where the total simulation time T is divided into   term. In terms of Koopman’s operator the above equa-
M small steps of width ∆t such that M = T /∆t. Time            tion in discretized time with a small ∆t can be written
evolution of the state |ψ(T )⟩ = e−iHT |ψ(0)⟩ is prepared      as,
using the Trotter decomposition. Clearly the resource re-
quired (which can be estimated by the number of CNOT               un+1 ≡ K∆t un ≈ Aun + ∆t fn , n = 1, ..., M,      (10)
                                                                                                                                                              4

where fn is the n-th discretized snapshot of f. Calling                                  Theorem 2. The global error at the n-th time step ϵn
the approximate eigenvalues and the eigenvectors of K∆t                                  by using m snapshot data in DMD is bounded above by
as Λm and Φm let us first posit the following [34],
                                                                                             ∥ϵn ∥2 ≤ ∥Φm ∥2 Φ−1     m
                                                                                                              m 2 [∥ϵ ∥2 + (n − m)ϵm ]                   (13)
Lemma 1. Define the global truncation error on the m-
th temporal snapshot by ϵm = um − um DMD , then DMD is                                   with ϵm defined by (12), if the eigenvalues of A :
designed such that                                                                       {λ1 , λ2 , .., λN } satisfies max1≤k≤N |λk | ≤ 1.
           v
           uN
           uX                                                                               The proof of Theorem 2 can be found in [33]. This
    m
 ∥ϵ ∥2 := t      |ϵm  2   m    m    m                                                    theorem states that the global error mainly comes from
                   j | , ϵj = uj − uj,DMD , j = 1, ..., N
                 j=1                                                                     two parts: 1) the approximation to the Koopman opera-
                                                                                         tor; 2) the intrinsic property of the dynamics. In the first
is minimum.                                                                              part, the cm factor in (12) measures how well DMD ap-
                                                                                         proximates the Koopman operator. Since the number of
  The error at the n-th time step (n > m) is then given
                                                                                         DMD modes r is determined by the rank of Km , when N
by the following theorem [33]
                                                                                         is small, i.e. with insufficient spatial resolution, the DMD
Theorem 1. Define the local truncation error                                             modes does not fully represent the spectral property of
                                                                                         the Koopman operator. Thus one way to reduce cm is
                          τ n = un+1 − Km un                                      (11)   by improving the spatial resolution. In the second part,
                                                                                         the potentially large condition number ∥Φm ∥2 ∥Φ−1     m ∥2 is
with Km un = Φm Λm Φ−1 n
                    m u . Then for any n ≥ m,                                            caused by the departure from normality of the projected
  n
∥τ ∥2 ≤ ϵm where                                                                         Koopman operator Km , i.e., the eigenvectors of the K̃m
            "             n−1                                            # 12          are far from orthogonal.
                   2      X                           2               2                     We will now provide local and global truncation er-
                                                  k             k+1
 ϵm =cm         u0 2 + ∆t     max             f           , f                     ,
                                                      2               2                  ror bounds using the above two theorems for our case of
                          k=1
                                                                                  (12)   quantum dynamics simulation.
            2        PN
        k                    k 2                                                         Theorem 3. The local and the global truncation error by
with f          :=     j=1 |fj | .
            2                                                                            using DMD for the dynamical equation (1) is respectively
   In the equation, cm is a constant depending on the                                    governed by,
number of snapshots m used in DMD and satisfies                                                                          1
  K∆t − Φm Λm Φ−1
                                                                                                            
                  m 2 ≤ cm . Here the 2-norm on the
                                                                                                                        2 2
                                                                                              ϵm ≤ cm ∥O∥F 1 + 2n∆t∥H∥F     ,
left hand side is defined by                                                                                     h
                                                                                           ∥ϵn ∥2 ≤ ∥Φm ∥2 Φ−1
                                                                                                             m 2 ∆m
                        (K∆t ϕ(t)) |t=t̃ − Φm Λm Φ−1
                                                  m ϕ(t̃) 2
       max                                                                                                                       1 i
  ϕ(t)∈CN ,ϕ(t)̸=0,                       ∥ϕ(t̃)∥2                                                                              2 2
                                                                                                    + (n − m)cm ∥O∥F 1 + 2n∆t∥H∥F     ,
        t̃≥0

where we use a shorthand notation (K∆t ϕ(t)) |t=t̃ to de-                                where ∆m > 0 is a constant for a fixed m. As a result,
note                                                                                     the global truncation error scales as O(t3/2 ).
                                                                                         Proof. By comparing (1) and (10), we notice that un =
                                  
       K∆t ϕ1 (t)       ϕ1 (t̃ + ∆t)
           ..       =         ..                                                        ⟨O(tn )⟩, A is an N -dimensional identity matrix and
                                      = ϕ(t̃ + ∆t).
                                  
           .                  .
       K∆t ϕN (t) t=t̃               ϕN (t̃ + ∆t)                                                                 
                                                                                                                    ⟨[H, O1 (tn )]⟩
                                                                                                                                    
                                                                                                                   ⟨[H, O2 (tn )]⟩ 
The cm term can be viewed as a measure of how closely                                                      fn = i 
                                                                                                                  
                                                                                                                          .
                                                                                                                                    
                                                                                                                                             (14)
we can approximate the Koopman operator in an N -                                                                        .         
dimensional subspace.                                                                                              ⟨[H, ON (tn )]⟩
   In this and subsequent theorems, we adopt the assump-
tion that un represents the exact snapshot at tn , i.e.,                                 Using Lemma 2 in the Appendix we can write
un = u(tn ) for simplicity. But in practice, errors may in-
                                                                                                       N
evitably arise in the data, stemming from factors such as                                      2
                                                                                                       X                         2
data measurement or numerical simulation as in our case.                                  ∥fn ∥2 =           |⟨[H, Oj (tn )]⟩|
This will result in perturbed matrices Φm and Λm , which                                               j=1
are denoted by Φ̂m and Λ̂m , respectively. However, as                                                 N
                                                                                                       X                             N
                                                                                                                                     X
                                                                                                                             2                 2         2
long as the data matrices X1 , X2 are well-conditioned,                                            ≤         ∥[H, Oj (tn )]∥F ≤ 2          ∥H∥F ∥Oj (tn )∥F
the product Φ̂m Λ̂m Φ̂−1m will still give a reasonable ap-                                             j=1                           j=1
proximation to the Koopman operator K∆t . Specifically,                                                            N
we will have K∆t − Φm Λm Φ−1                                                                                   2
                                                                                                                   X         2             2       2
                                m 2 ≤ ĉm , where ĉm is a                                         ≤ 2∥H∥F               ∥Oj ∥F = 2∥H∥F ∥O∥F             (15)
perturbed yet still small constant.                                                                                j=1
                                                                                                                                                  5
                 PN          2       2                 2
where we take j=1 ∥Oj ∥F ≡ ∥O∥F . Note that ∥O∥F                                                           IV.      RESULTS
does not change with time. To see this, consider the
                                       2            2
simplification of the term ∥Oj (tk )∥F : ∥Oj (tk )∥F =                                         A.     Hubbard Model and quenching
                  2          2
  eiHtk Oj e−iHtk F = ∥Oj ∥F since e±iHtk are unitary ma-
trices. In the above derivation, we also used the result                                 To demonstrate our method, we choose the quenching
                         2        2      2
from Ref. [35]: ∥[A, B]∥F ≤ 2∥A∥F ∥B∥F .                                              process in a finite size Hubbard Hamiltonian. We start
   Now by putting (15) in (12), we obtain the local trun-                             from the ground state |ψ0 ⟩ of a non-interacting Hamilto-
cation error                                                                          nian H0 on L sites.
               
                  N                                                                                          X  †                 
                 X             2                                                                   H0 = −       τ0 ci,σ cj,σ + h.c.       (17)
    ϵm = cm         ∥Oj (t0 )∥F
                                                                                                            i,j,σ
                 j=1

                   n                                              ! 12              We time evolve the quantum state w.r.t. an interacting
                   X                         2                 2
                                       (k)             (k+1)                          Hamiltonian H1 ,
            + ∆t         max       f             , f
                                             2                 2
                   k=1                                                                       X  †                      X             X
                                        12                                          H1 = −     τ1 ci,σ cj,σ + h.c. + U   nj↑ nj↓ − µ    nj,σ
               N             n
              X       2
                             X    2   2                                                       i,j,σ                          j              j,σ
        ≤ cm    ∥Oj ∥ + 2∆t
                           F   ∥H∥ ∥O∥                    F          F                                                                        (18)
                 j=1                         k=1
                                                                                      We choose τ0 = 1.0 and τ1 = 0.1 specifically in our ex-
                              1                                                     ample. To preserve particle-hole symmetry, we choose
                             2 2
        = cm ∥O∥F 1 + 2n∆t∥H∥F                                                 (16)   µ = U/2. In our calculation, the parameters U and t
                                                                                      are in the units of τ0 . The Hamiltonian is mapped to
The global truncation error can be obtained by substi-                                qubits using Jordan Wigner transformation. Through-
tuting ϵm in (13) and taking ∥ϵm ∥2 as a constant ∆m (by                              out the rest of the paper, we consider Hubbard model at
Lemma. 1). Thus we prove Theorem. 3:                                                  half-filling with total spin and its ‘z’ component (Sz ) to
                                                                                      be zero, i.e, the number of electrons is the same as the
   ∥ϵn ∥2 ≤ ∥Φm ∥2 Φ−1
                    m 2 [∆m                                                           number of lattice sites L, N↑ = N↓ and we assume open
                                                                           12      boundary condition.
                                                            2
              + (n − m)cm ∥O∥F                   1 + 2n∆t∥H∥F                            By quenching a non-interacting metallic state through
                                                                                      the introduction of a Hubbard interaction, one can ob-
Now considering predictions for long time n ≫ m, we can                               serve a suppression of coherent tunneling dynamics. The
write (n − m) ≈ t/∆t. Using n∆t = t, we can rewrite                                   period within the dynamics is determined primarily by
the upper bound as,                                                                   the interaction strength between the electrons. A large
                                                                                      number of theoretical works using analytical and classi-
       ∥ϵn ∥2 = ∥Φm ∥2 Φ−1m 2 [∆m                                                     cal numerical methods exist seeking to characterize and
                    t                   1 
                                       2 2
                                                                                      understand nonequilibrium dynamics in quantum sys-
                 +    cm ∥O∥F 1 + 2t∥H∥F                                              tems [37–39]. Such works have been motivated by ex-
                   ∆t
                                                                                      periments like ultracold-atom where far-from-equilibrium
The above result shows that the scaling of error is at                                dynamics can be observed. Other physical phenomena of
most O(t3/2 ), which is suboptimal.                                                   scientific interest include the collapse and revival of mat-
                                                                                      ter waves with Bose-Einstein condensates in optical lat-
                                                                                      tices [40, 41], coherent quench dynamics of a Fermi sea
   For the second part of error analysis, our focus shifts to                         in a Fermi-Bose mixture [42], non-thermal behavior in
examining the relationship between the global truncation                              near-integrable experimental regimes [42, 43], and equi-
error at time T = tM +1 and the number of snapshots m                                 libration in Bose-Hubbard-like systems [44].
used to construct DMD. We will only provide numerical                                    Our simulation proceeds by the following steps. First,
evidence as part of this error analysis. We notice that the                           we create the initial state, then we choose the set of
error decreases initially with respect to m before it levels                          density matrix operators ρpq = c†p,σ cq,σ         : (p, q) ∈
off and oscillates around a constant value. This is most                              {1, 2, .., L} as our set of observables O. The lattice site
likely due to the fact that the observables of interest here                          indices are our position coordinates x and we want to ob-
do not span an invariant subspace of the Koopman oper-                                serve the dynamics of O with time t. We then use Trotter
ator. As a result, the approximation error cm in (12) will                            method to simulate the Hamiltonian evolution upto time
not decrease to 0. As we mentioned before, one way to                                 tm and measure the correlation function O at every time
reduce cm is to increase the spatial resolution of the ob-                            step. After that, we use DMD on the measure      set of data
                                                                                      to predict long time values of the set c†p,σ cq,σ . Den-
                                                                                                                               
servables. We will examine the numerical results shown
in Figure 3(c & d) in the next section to check the valid-                            sity matrix elements can be computed for different pairs
ity of this approach. The error estimate of the Trotter                               of sites within a lattice. For the reason of compactness,
method can be found in [18, 36].                                                      we present our results in momentum space using a linear
                                                                                                                                                 6

combination of all pairs in real-space                           ces for each observable ⟨Oj (t)⟩, j ∈ {1, ..., L2 } with
                                                                               1            ng +1                      (nl −1)×ng +1        
                   1X †                                                     ⟨Õj ⟩    ⟨Õj           ⟩ ···       ⟨Õj                   ⟩
            nk,σ =       c cq,σ e−ik(p−q) ,              (19)                2               ng +2                      (nl −1)×ng +2
                   L p,q p,σ                                            ⟨Õj ⟩       ⟨Õj           ⟩ ···       ⟨Õj                   ⟩
                                                                                                                                        
                                                                 X̃1 = 
                                                                        ..                   ..        ..                  ..
                                                                                                                                         ,
                                                                                                                                         
                                                                        .                     .         .                   .           
                                                                                ns           ng +ns                 (nl −1)×ng +ns
where k is the momentum index.                                          ⟨Õj ⟩ ⟨Õj       ⟩ · · · ⟨Õj                                   ⟩
                                                                             1+τ        ng +1+τ                                  (nl −1)×ng +1+τ        
                                                                         ⟨Õj     ⟩ ⟨Õj         ⟩ ···                     ⟨Õj                     ⟩
                                                                              2+τ        ng +2+τ                                  (nl −1)×ng +2+τ
                                                                        ⟨Õj     ⟩ ⟨Õj         ⟩ ···                     ⟨Õj                     ⟩
                                                                                                                                                    
                                                                 X̃2 = 
                                                                             ..           ..         ..                                ..
                                                                                                                                                     ,
                                                                                                                                                     
                                                                              .            .          .                                 .           
                                                                                (ns +τ )            ng +ns +τ                    (nl −1)×ng +ns +τ
                                                                         ⟨Õj              ⟩ ⟨Õj               ⟩ · · · ⟨Õj                         ⟩

                                                                 where ns is the order of iHODMD, ng denotes the time
                                                                 difference of two adjacent columns in the data matrices,
                                                                 and τ denotes the time difference between two data ma-
                                                                 trices. We call the iHODMD with the above data matri-
                                                                 ces iHODMD(ns ,ng ,τ ). The number of columns nl is cho-
                                                                 sen by nl = floor ((m − ns − τ )/ng ) + 1. This iHODMD
                                                                 method improves the original higher order DMD method
                                                                 presented in [49] by introducing two additional parame-
                                                                 ters ng and τ , which increases the flexibility of the algo-
                                                                 rithm. Since (1) holds for each observable Oj indepen-
                                                                 dently, a similar error analysis still applies for iHODMD.
FIG. 2. Extrapolation result for nk=0 : The shaded area
represents the data used for DMD L = 6 in this example. (a)
                                                                 We only need to take O(t) in the analysis by
U = 4.0, we use the first 400 snapshots for the extrapolation,           h                                           iT
and iHODMD(10, 4, 4) is used. (b) U = 8.0, we use the first        O(t) = Õj (t), Õj (t + ∆t), ..., Õj (t + ns ∆t) , (21)
200 snapshots for the extrapolation, and iHODMD(20, 2, 2) is
used.
                                                                 and take the time step size to be τ ∆t.
                                                                    The major computational cost of iHODMD(ns ,ng ,τ ) is
                                                                 still in the SVD of X̃1 , which is O(min(n2s L4 nl , ns L2 n2l )).
                                                                 The memory cost of the algorithm is O(ns L2 nl ).

                    B.    Technical details
                                                                                       C.          Simulator results

  In our system, since the scales of different entries in the       We consider the Hubbard system with L = 6. We first
density matrix vary a lot, we need to preprocess the data        present our results for k = 0 in (19) in Figure 2. Panels
for j = 1, ..., L2 before constructing the data matrices by      (a) and (b) are the results for U = 4.0 and 8.0, respec-
                                                                 tively. The blue squares represent the data due to Trot-
                    ⟨Oj (t)⟩ − mean(⟨Oj (t1 : tn )⟩)             ter evolution and the black curve is the DMD prediction.
      ⟨Õj (t)⟩ =                                    .   (20)    The prediction is calculated based on the time-series data
                           std(⟨Oj (t1 : tn )⟩)
                                                                 collected within the the shaded-cyan region. Here we use
                                                                 iHODMD once for all the 6 trajectories in the momentum
DMD becomes exact if the spatial discretization is in-           space. From these figures, we can see that DMD gives
finite. Working with finite size lattices suffer from the        good extrapolation for both U s. For a larger interaction
problem of insufficient spatial degrees of freedom. Ad-          U = 8, we can even use a smaller number of snapshots to
ditionally, model Hamiltonians like Hubbard model have           get results accurate enough. A recent study [50] claims
spatial and other symmetries that make many of the dis-          that for quantum many-body systems, DMD can extrap-
cretized observables trivial. Such observables can be pre-       olate dynamics to 5-10 times the length of its sampling
dicted easily from symmetry arguments or can be ignored          window. We verified that this claim holds in this ex-
for non-trivial dynamics simulation. To compensate for           ample as well as in the XXZ spin model we study in B.
the resulting insufficient spatial resolution, we introduce      Therefore, our hybrid method can achieve accurate DMD
an improved higher order DMD (iHODMD) derived from               predictions beyond the characteristic time t∗ where clas-
the time-delay embedding theory [45–48]. iHODMD is               sical simulations become intractable, provided we sample
similar to Algorithm 1, but we construct the data matri-         the data up to a time t > t∗ /5.
                                                                                                                           7

   As mentioned earlier, due to finite size and spatial sym-         increasing m before it reaches and oscillates around a
metries of our system, only a handful of ρpq are indepen-            constant value which is at the order of ∼ 10−3 − 10−5 .
dent. Therefore we choose ρ13 to show the prediction                 We also notice that the error drops to a lower threshold
error in Figure 3. We take 200 snapshots up to t = 2                 as we go from L = 6 to L = 12 for the XXZ model
in the extrapolation for both cases. Figure 3(a) shows               (Figure 3(d)). This is probably because having more
the difference ∆ = ρ13 − ρDMD13   as a function of t for dif-        observables in O with L = 12 improves the spatial
ferent U . We show that the error is upper-bounded by                resolution of the observables, which leads to a smaller
    3
∼ t 2 , shown in magenta. To further demonstrate our                 cm in (12) and a better approximation to the Koopman’s
method, we have applied our method to the dynamics                   operator. We remark here that the performance of DMD
           z
of Sjz (t)Sj+1 (t) for quenching in XXZ spin model [1],              can be further improved if an alternative set of observ-
         z
where Sj is the spin magnetic moment at j-th site in a L             ables that span an invariant subspace of the Koopman’s
spin system. The details about the Hamiltonian and the               operator are used [53, 54]. However, to the best of our
quench protocol is given in B. The DMD error for the                 knowledge, no systematic way has been established to
XXZ model simulation is shown in Figure 3(b), where                  determine the optimal choice of observables for DMD.
O(t) = ⟨S1z (t)S3z (t)⟩ for L = 6 and O(t) = ⟨S1z (t)S6z (t)⟩        Recent research suggested that combining DMD with a
for L = 12. The errors are bounded above by t3/2 fol-                convolutional autoencoder for observable selection will
lowing our derivation. As the Trotter splitting gives us             lead to improved accuracy [55, 56]. We will examine this
error at O(10−2 ) with the time step size ∆t = 0.01, the             approach in future work.
extrapolation results with m ≥ 200 are generally accept-
able. The oscillation behavior of the error with respect
to m is due to the nature of data-driven methods as we
have observed before [51, 52].                                                        V.   CONCLUSION

                                                                        We have successfully combined DMD, a well-known
                                                                     data-driven predictive method with quantum data to pre-
                                                                     dict long term observables in a quantum system. For a
                                                                     dynamical quantum system, the quantum data is col-
                                                                     lected in form of observable expectation values. Since
                                                                     the resources in terms of quantum devices (e.g, CNOTs)
                                                                     increase quickly as we simulate dynamics, long time sim-
                                                                     ulation of large system sizes are very hard to run. By
                                                                     utilizing the predictive methods like DMD, we can run
                                                                     quantum simulations for a small number of time steps
                                                                     and predict future results. We have analytically shown
                                                                     that the error scales at most as O(t3/2 ).
                                                                        Our method can be applied to any other dynamical
                                                                     systems as well and will find application in other forms
                                                                     of property prediction for quantum systems. We recently
                                                                     came across a work [57] that uses a similar protocol for
                                                                     phase estimation. In summary, our method could be used
                                                                     in multiple dynamical problems to obtain meaningful re-
FIG. 3. Errors between the original trajectories and                 sults in the near term quantum devices.
the extrapolated results. Hubbard model (a) & (c) XXZ
model (b) & (d). For (a), we use the first 400 (200) snap-
shots of ρ13 in DMD extrapolation for L = 6 (12 qubits), and                       ACKNOWLEDGMENTS
U = 4.0 or 8.0 Hubbard model quenching, respectively. In
DMD computation, we use iHODMD(20,10,10) for U = 4.0
and iHODMD(20,2,2) for U = 8.0. (b) DMD error for                       The authors would like to thank Yizhi Shen and
⟨S1z (t)S3z (t)⟩ (L = 6) and S1z (t)S6z (t) (L = 12) as a function   Nathan Wiebe for useful discussions. This work was sup-
of time for XXZ dynamics for L = 6 and L = 12. We use                ported by the ‘Embedding QC into Many-body Frame-
iHODMD(20,4,4) for both cases. (c) & (d) shows the abso-             works for Strongly Correlated Molecular and Materials
lute error at the last time step t = 10 for different number of      Systems” project, which is funded by the U.S. Depart-
snapshots (m) taken in DMD. iHODMD parameters are the                ment of Energy, Office of Science, Office of Basic En-
same as in (a) & (c).                                                ergy Sciences (BES), the Division of Chemical Sciences,
                                                                     Geosciences, and Biosciences in the Center for Scal-
   In Figure 3(c & d), we plot the error at the final time           able and Predictive methods for Excitations and Corre-
step (T = tM +1 ) as a function of number of snapshots               lated phenomena (SPEC) at Pacific Northwest National
taken in DMD for Hubbard and XXZ model, respec-                      Laboratory under FWP 70942 (NG, WAdJ). This work
tively. We see that the error decreases initially with an            was also supported by the Center for Computational
                                                                                                                                      8

Study of Excited-State Phenomena in Energy Materials
(C2SEPEM) at the Lawrence Berkeley National Labo-
ratory, which is funded by the U. S. Department of En-
ergy, Office of Science, Basic Energy Sciences, Materials
Sciences and Engineering Division, under Contract No.
DE-AC02-05CH11231, as part of the Computational Ma-
terials Sciences Program (JY, CY). In addition, this work
was supported by National Natural Science Foundation
of China under Grant No. 12571422 (JY).


          Appendix A: Operator Expectation

Lemma 2. For any unit wave function |ψ⟩ ∈ CN and
matrix O ∈ CN ×N ,                                                      FIG. 4. Extrapolation result for ⟨SjZ1 SjZ2 ⟩: The shaded
                                                                        area represents the data used for DMD with L = 6 and L = 12
                                                                        (a) L = 6, we use the first 200 snapshots for the extrapolation,
                  ⟨ψ|O|ψ⟩ ≤ ∥O∥2 ≤ ∥O∥F ,                    (A1)       and iHODMD(20, 1, 1) is used. (b) L = 12, we use the first
                                                                        400 snapshots for the extrapolation, and iHODMD(20, 4, 4) is
where ∥ · ∥2 and ∥ · ∥F stand for the L2 and the Frobenius              used.
norms for matrices, respectively.

Proof. From Cauchy inequality, we have

                 ⟨ψ|O|ψ⟩ ≤ ⟨ψ|ψ⟩⟨Oψ|Oψ⟩.                     (A2)

Recall the definition

                                    ⟨Oψ|Oψ⟩
                 ∥O∥2 = sup|ψ⟩̸=0           ,                (A3)
                                      ⟨ψ|ψ⟩

by using the fact that ⟨ψ|ψ⟩ = 1, we arrive at

      ⟨ψ|O|ψ⟩ ≤ ⟨ψ|ψ⟩∥O∥2 = ∥O∥2 ≤ ∥O∥F ,                    (A4)
                                                                        FIG. 5. Extrapolation result for ⟨c†i cj ⟩: Results of DMD
                                                                        predictions for different (i, j). The colored lines are predic-
where the last inequality holds naturally.
                                                                        tions and black squares are exact results. The shaded area
                                                                        represents the data used for DMD with L = 10 i.e, 20 qubits
                                                                        and U = 0.1. We have used the first 200 snapshots for the
        Appendix B: Quenching in XXZ model                              extrapolation, and iHODMD(20, 1, 1) is used.


  We consider one-dimensional spin-1/2 chains consist-
ing of L spins, initially prepared in a domain wall configu-
ration |... ↑↑↓↓⟩ .... The time evolution after the quantum              Appendix C: Quenching in 10-site Hubbard model
quench is led by the Hamiltonian,

        L−1
        X                                L−1
                                         X                   L
                                                             X              In Figure 5, we show the results for larger system size,
H=−           (Xj Xj+1 + Yj Yj+1 ) + U         Zj Zj+1 + h         Zj   Nx = 10 using 20 qubits. We apply DMD to predict
        j=1                              j=1                 j=1        ⟨c†i cj ⟩ for half-filled Hubbard model. The DMD predic-
                                                           (B1)         tions are based on the first 200 time steps and we have
where {X, Y, Z} are Pauli matrices with eigenvalues ±1.                 compared the predictions up to 100 time steps. Different
In our calculation we choose U = 4.0 and h = 0.1. We                    colored lines are for different sets of (i, j). The exact val-
calculate spin-spin correlation ⟨Zj Zj+1 ⟩ as a function of             ues are plotted with black squares. While we calculated
time. The results are shown in Figure 4. The extrapo-                   all possible sets of correlation values, we show only the
lation has been done using the data within the shaded                   ones that vary significantly over time. The observables
cyan region. For clarity in vision, we show the plots                   the remain constant has been eliminated from the plot
for ⟨S1z (t)S3z (t)⟩ for L = 6 and ⟨S1z (t)S6z (t)⟩ for L = 12.         for better visibility and clarity. As evident from the plot,
We have tested our methods for other sets of correlation                the results are in very good agreement with the the exact
functions and they yield similar accuracy.                              results.
                                                                                                                              9

  Appendix D: Advantages over the Trotter-based                     lution upto time tm . The Trotter error can be reduced
                   methods                                          by choosing smaller ∆t [36], leading to a smaller global
                                                                    error. Second, ∆t enters the global error through DMD
   In this work, we only provide an error bound of DMD              for t > tm (Theorem 3). Thus for DMD prediction, the
for quantum simulation. However, for completeness we                choice of ∆t is dependent on the initial Trotter steps.
also discuss the result for Trotter errors in simulating lo-        In our analysis, we choose the same ∆t for the initial
cal variables and the gate complexity that can be avoided.          Trotter evolution up to time tm and for DMD predic-
Our method is aimed at combining Trotter based dynam-               tion. However, DMD predictions can be made better if
ics upto a certain time tm and then applying DMD. For               the consecutive column entries in X1 and X2 are lin-
comparison, we quote the result from [36], Proposition 8            early independent. One can choose the columns for X1
which states that if the entire dynamics was simulated              and X2 from the measured dataset (D) by skipping some
using a p-th order Trotter formula, the error of simulat-           of the columns so that the time difference between each
                                       p+1
ing local observable will scale as O( t rp ), where r is the        columns in X1 and X2 are multiples of ∆t, i.e, τ ∆t,
number of Trotter steps. Using Trotter method will also             τ = 2, 3, .... Such measures can reduce ∥Φm ∥2 ∥Φ−1   m ∥2
require additional hardware resources. According to [36],           and ∥ϵm ∥2 in (13) and can give better DMD approxima-
the gate count (g∞ ) for simulating local observables for a         tions. Taking into account these impacts of ∆t, in gen-
power law Hamiltonian with exponent α in d-dimension                eral, a reduction in ∆t results in a decrease in the global
      (α(p+1)−d)(α(dp+p+1)−(d+2)dp−d)                               error. However, this improvement in accuracy comes at
is O(t p(α−d)(α+d2 −d(α+2p+1)+αp) ), which in the large p           the cost of growing computational cost on the quantum
                          α−1        d
limit simplifies to t(1+d α−2d )(1+ α−d ) . By using DMD, the       device. The selection of an appropriate ∆t involves a
additional gate cost after t > tm can be completely ig-             trade-off between accuracy and efficiency. It should be
nored. We have shown these two comparisons in Table I.              noted that DMD may be combined with other quantum
                                                                    dynamics simulation methods as well (e.g, qubitization,
                                                                    linear combination of unitaries, adaptive and variational
 TABLE I. Comparison of error and gate complexity                   methods). It predicts observables in the long run based
                                                                    on limited time dynamics simulation. Total systematic
    Method                 Trotter/PF                     QDMD      error will depend on the choice of the device simulation
                                 p+1                          3
      Error                  O( t rp )                    O(t 2 )   method.
                    (α(p+1)−d)(α(dp+p+1)−(d+2)dp−d)
       g∞     O(t      p(α−d)(α+d2 −d(α+2p+1)+αp)     )   N/A




Appendix E: The relation between the global error
                    and ∆t

  The time step ∆t affects the global error in a two-fold
way. First, ∆t controls the error in the Trotter/PF evo-




 [1] A. Smith, M. S. Kim, F. Pollmann, and J. Knolle,                [8] J. R. McClean, J. Romero, R. Babbush, and A. Aspuru-
     npj Quantum Information 5, 10.1038/s41534-019-0217-                 Guzik, New Journal of Physics 18, 023023 (2016).
     0 (2019).                                                       [9] P. J. J. O’Malley, R. Babbush, I. D. Kivlichan,
 [2] Y.-X. Yao, N. Gomes, F. Zhang, C.-Z. Wang, K.-M. Ho,                J. Romero, J. R. McClean, R. Barends, J. Kelly,
     T. Iadecola, and P. P. Orth, PRX Quantum 2, 030307                  P. Roushan, A. Tranter, N. Ding, B. Campbell, Y. Chen,
     (2021).                                                             Z. Chen, B. Chiaro, A. Dunsworth, A. G. Fowler, E. Jef-
 [3] C.-K. Lee, C.-Y. Hsieh, S. Zhang, and L. Shi, Journal of            frey, E. Lucero, A. Megrant, J. Y. Mutus, M. Neeley,
     Chemical Theory and Computation 18, 2105 (2022).                    C. Neill, C. Quintana, D. Sank, A. Vainsencher, J. Wen-
 [4] J. Preskill, Quantum 2, 79 (2018).                                  ner, T. C. White, P. V. Coveney, P. J. Love, H. Neven,
 [5] S. Lee, J. Lee, H. Zhai, Y. Tong, A. M. Dalzell, A. Ku-             A. Aspuru-Guzik, and J. M. Martinis, Phys. Rev. X 6,
     mar, P. Helms, J. Gray, Z.-H. Cui, W. Liu, et al., Nature           031007 (2016).
     Communications 14, 1952 (2023).                                [10] A. Kandala, A. Mezzacapo, K. Temme, M. Takita,
 [6] A. McLachlan, Molecular Physics 8, 39 (1964),                       M. Brink, J. M. Chow, and J. M. Gambetta, Nature 549,
     https://doi.org/10.1080/00268976400100041.                          242 (2017).
 [7] A. Peruzzo, J. McClean, P. Shadbolt, M.-H. Yung, X.-Q.         [11] I. G. Ryabinkin, T.-C. Yen, S. N. Genin, and A. F. Iz-
     Zhou, P. J. Love, A. Aspuru-Guzik, and J. L. O’brien,               maylov, J. Chem. Theory Comput. 14, 6317 (2018).
     Nuovo Cimento 5, 4213 (2014).                                  [12] F. Zhang, N. Gomes, N. F. Berthusen, P. P. Orth, C.-Z.
                                                                         Wang, K.-M. Ho, and Y.-X. Yao, Physical Review Re-
                                                                                                                          10

     search 3, 013039 (2021).                                  [35] A. Böttcher and D. Wenzel, Linear algebra and its appli-
[13] H.-Y. Huang, R. Kueng, and J. Preskill, Nature Physics         cations 429, 1864 (2008).
     16, 1050 (2020).                                          [36] A. M. Childs, Y. Su, M. C. Tran, N. Wiebe, and S. Zhu,
[14] H.-Y. Huang, R. Kueng, and J. Preskill, Physical review        Physical Review X 11, 011020 (2021).
     letters 127, 030503 (2021).                               [37] M. Cazalilla and M. Rigol, New Journal of Physics 12,
[15] S. Lloyd, Science 273, 1073 (1996).                            055006 (2010).
[16] D. Aharonov and A. Ta-Shma, in Proceedings of the         [38] J. Dziarmaga, Advances in Physics 59, 1063 (2010).
     thirty-fifth annual ACM symposium on Theory of com-       [39] A. Polkovnikov, K. Sengupta, A. Silva, and M. Vengalat-
     puting (2003) pp. 20–29.                                       tore, Reviews of Modern Physics 83, 863 (2011).
[17] T. Steckmann, T. Keen, A. F. Kemper, E. F. Du-            [40] M. Greiner, O. Mandel, T. W. Hänsch, and I. Bloch,
     mitrescu, and Y. Wang, Physical Review Research 5,             Nature 419, 51 (2002).
     023198 (2023).                                            [41] S. Will and S. Will, From Atom Optics to Quantum
[18] D. W. Berry, G. Ahokas, R. Cleve, and B. C. Sanders,           Simulation: Interacting Bosons and Fermions in Three-
     Communications in Mathematical Physics 270, 359                Dimensional Optical Lattice Potentials , 209 (2013).
     (2007).                                                   [42] S. Will, D. Iyer, and M. Rigol, Nature communications
[19] N. Mohseni, T. Fösel, L. Guo, C. Navarrete-Benlloch,           6, 6009 (2015).
     and F. Marquardt, Quantum 6, 714 (2022).                  [43] M. Gring, M. Kuhnert, T. Langen, T. Kitagawa,
[20] N. Mohseni, J. Shi, T. Byrnes, and M. J. Hartmann,             B. Rauer, M. Schreitl, I. Mazets, D. A. Smith, E. Demler,
     Quantum 8, 1417 (2024).                                        and J. Schmiedmayer, Science 337, 1318 (2012).
[21] H. Arbabi and I. Mezić, SIAM J. Appl. Dyn. Syst. 16,      [44] S. Trotzky, Y.-A. Chen, A. Flesch, I. P. McCulloch,
     2096 (2017).                                                   U. Schollwöck, J. Eisert, and I. Bloch, Nature physics
[22] B. O. Koopman, Proc. Natl. Acad. Sci. U.S.A. 17, 315           8, 325 (2012).
     (1931).                                                   [45] D. S. Broomhead and G. P. King, Phys. D 20, 217 (1986).
[23] B. O. Koopman and J. v. Neumann, Proc. Natl. Acad.        [46] N. H. Packard, J. P. Crutchfield, J. D. Farmer, and R. S.
     Sci. U.S.A. 18, 255 (1932).                                    Shaw, Phys. Rev. Lett. 45, 712 (1980).
[24] G. H. Golub and C. F. Van Loan, Matrix computations,      [47] S. Pan and K. Duraisamy, Chaos 30, 073135 (2020).
     Vol. 3 (JHU press, 2013).                                 [48] F. Takens, in Dynamical systems and turbulence, War-
[25] N. Wiebe, D. W. Berry, P. Høyer, and B. C. Sanders,            wick 1980 (Springer, 1981) pp. 366–381.
     Journal of Physics A: Mathematical and Theoretical 44,    [49] S. Le Clainche and J. M. Vega, SIAM J. Appl. Dyn. Syst.
     445308 (2011).                                                 16, 882 (2017).
[26] L. Pastori, T. Olsacher, C. Kokail, and P. Zoller, PRX    [50] R. Kaneko, M. Imada, Y. Kabashima, and T. Ohtsuki,
     Quantum 3, 030324 (2022).                                      Physical Review Research 7, 013085 (2025).
[27] R. Babbush, J. McClean, D. Wecker, A. Aspuru-Guzik,       [51] J. Yin, Y.-h. Chan, F. da Jornada, D. Qiu, C. Yang, and
     and N. Wiebe, Physical Review A 91, 022311 (2015).             S. G. Louie, J. Comput. Phys. 477, 111909 (2023).
[28] P. J. Schmid, J. Fluid Mech. 656, 5 (2010).               [52] J. Yin, Y.-h. Chan, F. da Jornada, D. Qiu, S. G. Louie,
[29] P. J. Schmid, Exp. Fluids 50, 1123 (2011).                     and C. Yang, J. Comput. Sci. 64, 101843 (2022).
[30] P. J. Schmid, L. Li, M. P. Juniper, and O. Pust, Theor.   [53] Q. Li, F. Dietrich, E. M. Bollt, and I. G. Kevrekidis,
     Comput. Fluid Dyn. 25, 249 (2011).                             Chaos: An Interdisciplinary Journal of Nonlinear Science
[31] P. J. Schmid, D. Violato, and F. Scarano, Exp. Fluids          27 (2017).
     52, 1567 (2012).                                          [54] M. O. Williams, C. W. Rowley, and I. G. Kevrekidis,
[32] A. Seena and H. J. Sung, Int. J. Heat Fluid Flow 32,           Journal of Computational Dynamics 2, 247 (2015).
     1098 (2011).                                              [55] B. Lusch, J. N. Kutz, and S. L. Brunton, Nature com-
[33] H. Lu and D. M. Tartakovsky, SIAM Journal on Scientific        munications 9, 4950 (2018).
     Computing 42, A1639 (2020).                               [56] I. U. Haq, T. Iwata, and Y. Kawahara, Computer Vision
[34] Z. Drmac, I. Mezic, and R. Mohr, SIAM Journal on Sci-          and Image Understanding 216, 103355 (2022).
     entific Computing 40, A2253 (2018).                       [57] Y. Shen, D. Camps, S. Darbha, A. Szasz, K. Klymko,
                                                                    N. M. Tubman, R. Van Beeumen, et al., Quantum 9,
                                                                    1836 (2025).


==> referee_report.txt <==
Referee Report on “A hybrid method for quantum dynamics simulation”

This manuscript proposes a hybrid approach for simulating quantum many-body dynamics by combining
short-time Trotterized quantum evolution with classical dynamic mode decomposition (DMD) in order to
extrapolate expectation values of observables to later times. The paper is clearly motivated by the practical
difficulty of accessing long-time dynamics on near-term hardware, and the authors make a useful effort to place
the method on a more rigorous footing by deriving error bounds for the DMD component and by illustrating
the approach on quenched Hubbard and XXZ-type models. In particular, the manuscript emphasizes that the
target of the method is not full state reconstruction, but rather the prediction of observables from short-time
quantum data, which is a sensible and potentially useful framing.

I find the overall direction interesting and potentially suitable for Quantum Science and Technology. The
manuscript has improved in response to earlier reports, and I believe it could be published after revision. My
remaining concerns, however, are not merely cosmetic. In its present form, the paper does not sufficiently engage
with the relevant fast-forwarding literature, and it still under-discusses some of the most important practical
bottlenecks for any NISQ-facing long-time dynamics method: sampling overhead, numerical conditioning
under realistic noise, and the actual extent of the achievable time extension relative to the cost of obtaining the
input data. I therefore recommend publication after the following comments have been addressed.

Major changes

    1.​ The manuscript should engage directly with the relevant fast-forwarding literature.​
        ​
            Conceptually, this work is part of the broader effort to access long-time dynamics from short-time
        quantum evolution. At present, however, the introduction frames the comparison mainly against
        neural-network-based extrapolation and generic Trotterization, while omitting some of the most
        relevant quantum-simulation literature on fast-forwarding and long-time prediction. In particular, the
        authors should add a paragraph in the introduction comparing their approach with at least:​


               ○​ Cristina Cîrstoiu, Zoë Holmes, Joseph Iosue, Łukasz Cincio, Patrick J. Coles, and Andrew
                   Sornborger, “Variational Fast Forwarding for Quantum Simulation Beyond the Coherence
                   Time,” npj Quantum Information 6, 82 (2020). ​


               ○​ Cristian L. Cortes, Yanting Ma, and Stephen K. Gray, “Fast-forwarding quantum simulation
                   with real-time quantum Krylov subspace algorithms,” Physical Review A 106, 042409 (2022). ​



        I am not asking the authors to claim superiority over these methods, but rather to position their
        contribution honestly. A useful discussion would explain that quantum Krylov fast-forwarding can, in
   favorable settings, access observables at times far beyond what direct Trotter evolution alone would
   allow, often by orders of magnitude, whereas the present DMD-based approach offers a different
   tradeoff, namely a more explicit data-driven extrapolation framework with some analytical error
   statements but apparently a much more limited demonstrated temporal reach in the present numerics.
   The manuscript would be substantially strengthened by a concise compare-and-contrast discussion of
   what is gained and what is sacrificed relative to existing fast-forwarding strategies.​



2.​ The discussion of shot noise and sampling cost remains too optimistic and should be made
   substantially more realistic.​
   ​
       The manuscript currently argues that measurement errors can be absorbed into the constant c_m, and
   that sufficiently many samples will allow the dominant modes to be captured. That is mathematically
   reasonable at a formal level, but it does not adequately confront the practical issue. For observable
   estimation on quantum hardware, achieving modest error bars can require a very large number of shots,
   especially when many observables and many time points are needed. In that regime, the wall-clock
   runtime of a supposedly NISQ-oriented method can become extremely large, and in some cases may
   compare unfavorably with approaches designed for more fault-tolerant settings that have better
   asymptotic scaling. The authors should discuss this explicitly. At minimum, the paper should include a
   quantitative estimate of the total measurement burden as a function of number of observables, number
   of time points, and target precision, together with a discussion of whether the shot cost can be reduced
   in any meaningful way. For example, are there compatible measurement-grouping, shadow-based, or
   low-rank strategies that could reduce the sampling overhead? Even if these are left for future work, the
   bottleneck should be stated clearly rather than treated as a secondary issue.​


3.​ The numerical conditioning issue needs a more serious treatment, ideally with finite-shot
   evidence.​
   ​
       The paper correctly notes that the relevant matrices may become problematic when the data are noisy,
   and it explicitly identifies the condition number factor \|\Phi_m\|_2\|\Phi_m^{-1}\|_2 as a source of
   instability. This is an important point, but in my view it is underdeveloped relative to its practical
   significance. Since the method relies on pseudoinverses and eigendecompositions of data-derived
   matrices, poor conditioning is not a peripheral nuisance; it is one of the main obstacles to robust
   deployment. This is especially true once shot noise or hardware noise is introduced. I would therefore
   strongly encourage the authors to provide numerical results with finite-shot noise included. In
   particular, can the evolution and extrapolation plots comparable to the current figures still be obtained
   when expectation values are estimated from a realistic finite number of samples? How do the singular
   spectra, condition numbers, or reconstruction errors change as the number of shots is reduced? A more
   candid discussion is needed even if the conclusions are negative. At present, the manuscript
      acknowledges the issue but does not convincingly show that it is under control.​


  4.​ The practical usefulness of the demonstrated time extension remains unclear and should be
      addressed head-on.​
      ​
          This is my central reservation. The paper argues that DMD can extrapolate to roughly 5–10 times the
      length of the sampling window in favorable cases, and the manuscript now cites numerical evidence
      along these lines.     However, the actual simulations shown still do not convincingly establish a
      practically meaningful long-time advantage in the sense most relevant for quantum simulation. The
      extrapolated times remain fairly modest in absolute terms, and the manuscript does not yet persuade me
      that the achievable gain is sufficient to overcome the added burdens from sampling overhead and
      conditioning sensitivity. I therefore ask the authors to address this limitation directly in the text. They
      should explain, in a balanced way, what class of problems they believe this method is realistically useful
      for, and where they do not expect it to compete with other long-time simulation strategies. A short
      dedicated discussion subsection would help. At present, the usefulness claim feels broader than the
      evidence supports.​



Minor changes

  1.​ On the first page of the introduction, I would avoid the statement that there is a “general consensus”
      that fault-tolerant devices will be needed to demonstrate quantum advantage. That position is certainly
      common, but “consensus” is too strong. There remains active debate on the extent to which error
      mitigation and related techniques may allow useful advantage before full fault tolerance. A relevant
      source is Zoltán Zimborás et al., “Myths around quantum computation before full fault tolerance:
      What no-go theorems rule out and what they don’t” (2025), especially the discussion around Myth 2. ​


  2.​ On page 2, the statement that Trotter methods have “favorable asymptotic scaling” should be qualified.
      Product formulas are important and practical in many settings, but they are not asymptotically optimal
      compared with more advanced Hamiltonian simulation methods such as quantum signal processing
      and qubitization. See, for example, Guang Hao Low and Isaac L. Chuang, “Optimal Hamiltonian
      Simulation by Quantum Signal Processing,” Physical Review Letters 118, 010501 (2017), and
      “Hamiltonian Simulation by Qubitization,” Quantum 3, 163 (2019). ​


  3.​ On page 3, N_H appears without a clear definition and should be defined when first introduced. This
      notation occurs in the definition O_j(t)\in\mathbb{C}^{N_H\times N_H}. ​


  4.​ On page 5, the statement that resources may be estimated by CNOT counts is too broad as written. For
      NISQ hardware this may be a reasonable proxy, but in early fault-tolerant and fully fault-tolerant
    settings Clifford-gate counts are often much less informative than non-Clifford costs, logical qubit
    counts, factory overheads, or spacetime volume. The text should be qualified accordingly. ​


5.​ On page 5, there appears to be a typo in the use of e^{-iHT} where the surrounding discussion is clearly
    about a generic simulation time t. The notation should be made consistent. ​


6.​ On page 9, the operators c_{i,\sigma} and c^\dagger_{i,\sigma} should be explicitly introduced as
    fermionic annihilation and creation operators when they first appear. Likewise, the number operator
    should be defined in terms of them, since n_{j\uparrow}n_{j\downarrow} is used immediately
    afterward. ​


7.​ I would also recommend a careful proofreading pass for grammar and phrasing. There are still several
    awkward formulations and minor typographical issues throughout the manuscript.​


==> response1.txt <==
The topic of the manuscript is interesting, and the use of DMD-type ideas in the context of
quantum dynamics is potentially relevant for the readership of Quantum Science and
Technology. The paper also contains interesting numerical results, which suggest that the
proposed hybrid strategy may have practical potential in the specific examples considered.

At the same time, in my view the contribution remains rather limited in scope. Scientifically, the
manuscript is mainly an adaptation of already existing DMD / iHODMD methodology to the
present task, together with numerical demonstrations for selected systems. I have tried not to
let the issues listed in Section 2 (“Presentation and exposition”) affect my overall assessment,
since in principle many of those problems could be corrected in a revision. However, even
setting presentation aside, I find the scientific impact of the manuscript too incremental for
Quantum Science and Technology in its current form. In particular, the analytical contribution is
too limited; unless the authors significantly strengthen the analytical part of the paper, as
discussed in the section “Novelty / analytical contribution,” I do not believe the manuscript
meets the bar of the journal. Therefore, in its present form, I recommend rejection.

       1. Scientific part:

Novelty / analytical contribution. In my view, the analytical novelty of the manuscript is limited.
The main ingredients of the method are already known: DMD is an established framework [21],
the use of observables is not new [50], and iHODMD is presented only as a flexible variant
(small extension) of pre-existing higher-order DMD through the addition of the parameters
𝑛𝑔 and 𝜏 ([49] already contains the essential delayed-row / delayed-snapshot construction).
Likewise, the analytical framework is largely inherited from prior work. From this perspective,
the only paper-specific analytical step is essentially Theorem 3, namely the adaptation of a
generic DMD error bound to the present quantum observable equation. The computational-cost
discussion is also quite standard and mainly amounts to counting the SVD cost (page 11).

More importantly, the paper does not provide a deeper analytical understanding of the method
for the present class of systems. Beyond the coarse worst-case estimate in Theorem 3, there is
no analysis of how the algorithm depends on system-dependent quantities such as spectral
properties, conditioning or non-normality, quench strength, or other structural features of the
dynamics. The dependence on the number of snapshots 𝑚 is also treated only numerically. For
a methodological paper, this kind of analytical insight is important, because without it the work
reads mainly as an adaptation of known DMD machinery to the present setting rather than a
substantial new theoretical contribution.

In order to strengthen the analytical part of the paper, it would be helpful if the authors could
go beyond the present worst-case bound and provide at least some system-specific analytical
information for the class of quantum problems considered. For example, the following
directions would significantly improve the scientific content:
                             −𝟏
   1. Con trol of 𝚽𝒎 and 𝚽𝒎     . Since the error bound depends crucially on these quantities, it
      would be important to identify classes of systems/observables for which they remain
      reasonably well behaved, instead of potentially becoming very large due to non-
      normality or near-defectiveness.
   2. Analysis of realistic NISQ noise. The paper motivates the method by NISQ relevance, but
      does not analyze hardware noise such as depolarization, readout error, or cross-talk.
      Some stability discussion in the presence of such noise would make the claim more
      convincing.
   3. Analysis of sampling noise. The observables measured on a quantum device necessarily
      contain finite-shot Monte Carlo noise. It would therefore be valuable to study how this
      statistical noise propagates into the DMD fit and affects long-time prediction accuracy.



Problem of numerical re sults. The numerical experiments are interesting and show that the
proposed approach has potential in the specific examples considered. At the same time, the
conclusions remain necessarily limited, since the results are entirely numerical and restricted to
a small set of systems, observables, and parameter regimes. There is no corresponding
analytical theory explaining the observed performance in general, and no systematic study
identifying the regimes in which the method is expected to be reliable or unstable. Therefore,
while the numerics are encouraging, they do not yet establish the method as a generally
understood or broadly validated approach.


No comparison to other methods except Trotter. In my point of view the authors provide a very
limited outlook of other methods for the same purpose, especially they are missing
quantitative comparison.

Reproducibility. For scientific work, reproducibility is one of the most important standards,
especially for a methodological paper whose claims rely heavily on numerical results. In this
respect, the manuscript is currently lacking, since I could not find any code-availability or
reproducibility statement. The authors do not indicate whether the implementation used for
the numerical experiments will be made available, nor do they provide sufficient practical detail
to ensure that the reported results can be independently reproduced without substantial effort.
I strongly encourage the authors to improve this aspect by providing the code, or at least a clear
code/data availability statement together with enough implementation details, parameter
choices, and numerical settings to make the experiments reproducible.

Possible hidden time dependence. Another point that may deserve clarification concerns the
role of the matrix factor involving Φ𝑚 . In the iHODMD construction, the data matrices are built
from time-delayed rows, so it seems possible that there is a hidden time-scale dependence in
the conditioning of the resulting DMD mode matrix and its inverse/pseudoinverse. If that is
correct, then different systems may require different effective sampling windows, e.g. a
sufficiently large Δ𝑡 𝑛𝑠 , in order to resolve rapid changes or discontinuities in the dynamics. This
would mean that the number of snapshots and the total sampled time window are not merely
technical parameters, but may strongly affect the stability and reliability of the method. At
present, this issue does not seem to be discussed analytically in the manuscript. I may be
mistaken here, but I believe the authors should clarify whether such a dependence is expected
and, if so, how it influences the practical applicability of the algorithm.


2 .Presentation and exposition.

The manuscript is difficult to read, not only because of the technical content, but also because
the exposition often does not sufficiently guide the reader. In its current form, the paper gives
the impression that reader experience has not been given enough attention. Important objects
are introduced too late or only implicitly, notation is sometimes unnecessarily confusing, and
several references to prior results are too vague to be helpful. In a methodological paper, clarity
of presentation is especially important, since the value of the work depends not only on the
final claims but also on whether the reader can follow, verify, and reproduce the arguments.

More specifically:

   1. Citations to prior results are too vague. Statements such as “the proof is given in [..]”
      are not reader-friendly. The authors should indicate the precise location, for example
      “Theorem X in Ref. [..]” or “Appendix Y of Ref. [..].” This is particularly problematic for
      Lemma 1: the manuscript cites Ref. [34], but I was unable to locate the proof there. It
      may exist, but in the present form the citation is not sufficiently precise to be useful.

   2. The projected Koopman operator is not properly introduced before Algorithm 1. The
      brief mention on page 4 is not enough. Since this is a central object in the method, it
      should be clearly defined and motivated before it is used in the algorithm.

   3. The notation 𝑂1 is confusing. At that point it is used as a time index, but superscripts are
      naturally read as powers or degrees. Later the paper also uses superscripts in more
      standard ways, which creates unnecessary ambiguity. A different indexing convention
      should be adopted.
4. Eq. (10) is not properly justified. In particular, the second approximate equality is
   unclear to me; but I may be wrong here. If the authors intend a first-order time
   discretization, then the form seems inconsistent: one would expect something like (𝐼 +
   Δ𝑡 𝐴)𝑢𝑛 + Δ𝑡 𝑓 𝑛 , not the expression currently written. This step needs to be derived
   carefully or rewritten. Anyway, there is no justification of this step in the text around the
   eq.

5. Theorem 1 is not self-contained. The quantity 𝑐𝑚 should be identified clearly in the
   theorem statement itself, not only afterward. In addition, the connection to Ref. [33] is
   not transparent. The closest result seems to be Theorem 3.1 there, but the formulations
   are not identical, and understanding the correspondence requires unnecessary effort
   from the reader.

6. Cross-references should be precise. For example, on page 8 the manuscript refers to
   “Lemma 2 in Appendix,” but it should say explicitly “Appendix A.”

7. The wording in the proof of Theorem 3 is problematic. The sentence “the scaling of
   error is at most 𝑂(𝑡 3/2 ), which is suboptimal” should be revised. The manuscript does
   not provide any information about optimality, so the use of “suboptimal” is not justified
   and is potentially misleading.

8. Figure 3 caption is difficult to parse. For example, the sentence “For (a), we use the first
   400 (200) snapshots of 𝜌13 in DMD extrapolation for 𝐿 = 6(12 qubits), and 𝑈 = 4.0or
   8.0Hubbard model quenching, respectively” is ambiguous. It is not immediately clear
   which color corresponds to which parameter set, how many snapshots are used in each
   case, and how the qubit number is paired with 𝑈. This information should be stated
   much more explicitly.

